Polynomial Chaos Expansions on Principal Geodesic Grassmannian Submanifolds for Surrogate Modeling and Uncertainty Quantification

In this work we introduce a manifold learning-based surrogate modeling framework for uncertainty quantification in high-dimensional stochastic systems. Our first goal is to perform data mining on the available simulation data to identify a set of low-dimensional (latent) descriptors that efficiently parameterize the response of the high-dimensional computational model. To this end, we employ Principal Geodesic Analysis on the Grassmann manifold of the response to identify a set of disjoint principal geodesic submanifolds, of possibly different dimension, that captures the variation in the data. Since operations on the Grassmann require the data to be concentrated, we propose an adaptive algorithm based on Riemanniann K-means and the minimization of the sample Frechet variance on the Grassmann manifold to identify "local" principal geodesic submanifolds that represent different system behavior across the parameter space. Polynomial chaos expansion is then used to construct a mapping between the random input parameters and the projection of the response on these local principal geodesic submanifolds. The method is demonstrated on four test cases, a toy-example that involves points on a hypersphere, a Lotka-Volterra dynamical system, a continuous-flow stirred-tank chemical reactor system, and a two-dimensional Rayleigh-Benard convection problem

==> Figures/Results/Lotka-Volterra/l2s_p1.txt <==
1.000000000000000000e+01 6.227528757556991673e-02 5.446713547812150891e-01
2.000000000000000000e+01 1.908854481927532015e-02 1.589220798782050581e-01
5.000000000000000000e+01 9.882073583494402000e-03 6.211305519272065229e-02
1.000000000000000000e+02 1.077889674529598080e-02 5.566433843848307000e-02
1.500000000000000000e+02 1.009770041509758937e-02 5.207947399897411983e-02


==> Figures/Results/Lotka-Volterra/l2s_p2.txt <==
1.000000000000000000e+01 1.881905122554448639e-01 1.283161653186838391e+00
2.000000000000000000e+01 1.554264758163699349e-02 3.658794036985519305e-01
5.000000000000000000e+01 1.051465356307281765e-03 1.161264319765966183e-02
1.000000000000000000e+02 9.546612417974167106e-04 8.195721218489191578e-03
1.500000000000000000e+02 9.366968530824522181e-04 6.782696489125712540e-03


==> Figures/Results/Lotka-Volterra/l2u_p1.txt <==
1.000000000000000000e+01 1.274907479031673063e-01 4.643632505227278107e-01
2.000000000000000000e+01 4.726789226859780257e-02 2.796433255828799647e-01
5.000000000000000000e+01 3.190556443808773707e-02 2.042450147862695242e-01
1.000000000000000000e+02 3.129736608674865000e-02 1.758606711002232426e-01
1.500000000000000000e+02 2.782039615257130005e-02 1.407159750285543187e-01


==> Figures/Results/Lotka-Volterra/l2u_p2.txt <==
1.000000000000000000e+01 1.431592804781168515e-01 5.396791321197598190e-01
2.000000000000000000e+01 3.456620363257240786e-02 2.570906575202720479e-01
5.000000000000000000e+01 1.975168743871726085e-02 1.423675450679808552e-01
1.000000000000000000e+02 1.670440640665165136e-02 1.193637539993687158e-01
1.500000000000000000e+02 1.417961447519718726e-02 8.994185393953335605e-02


==> Figures/Results/Lotka-Volterra/l2v_p1.txt <==
1.000000000000000000e+01 4.510054854722367855e-03 2.846041822641649788e-02
2.000000000000000000e+01 2.478108608866264832e-03 1.474633239886932734e-02
5.000000000000000000e+01 1.449503148188137098e-03 1.177506157946811398e-02
1.000000000000000000e+02 1.468961876263358063e-03 1.119586319024405523e-02
1.500000000000000000e+02 1.269284895406435493e-03 9.873607333260127350e-03


==> Figures/Results/Lotka-Volterra/l2v_p2.txt <==
1.000000000000000000e+01 8.992262472825559086e-03 4.734478249540342160e-02
2.000000000000000000e+01 1.141286266831401195e-03 8.223035974045771190e-03
5.000000000000000000e+01 2.455340415567275119e-04 3.399405668422441837e-03
1.000000000000000000e+02 1.674181208336551904e-04 1.910657127624234165e-03
1.500000000000000000e+02 1.781151698284688721e-04 3.133711249108997281e-03


==> Figures/Results/Lotka-Volterra/l2y_p1.txt <==
1.000000000000000000e+01 9.886516529604164050e-02 5.474584364504221368e-01
2.000000000000000000e+01 3.129526563478587237e-02 1.827696377326097077e-01
5.000000000000000000e+01 2.219782534189701506e-02 1.346116010058143464e-01
1.000000000000000000e+02 2.212476153022997771e-02 1.188526286092311951e-01
1.500000000000000000e+02 1.921104030402719792e-02 1.007493775150255927e-01


==> Figures/Results/Lotka-Volterra/l2y_p2.txt <==
1.000000000000000000e+01 2.108537326913724474e-01 1.275506581381011584e+00
2.000000000000000000e+01 3.047621137751583067e-02 3.684678094535533965e-01
5.000000000000000000e+01 1.308059384830140802e-02 1.073054072029957923e-01
1.000000000000000000e+02 1.118324146900243586e-02 7.739075437817263814e-02
1.500000000000000000e+02 8.970580461131453034e-03 6.307051823314024919e-02


==> Figures/Results/Lotka-Volterra/r2s_p1.txt <==
1.000000000000000000e+01 9.704508134704439293e-01 3.341263584944720311e-01
2.000000000000000000e+01 9.971779166534597838e-01 9.075358360615385367e-01
5.000000000000000000e+01 9.993707903460199438e-01 9.864779576863350607e-01
1.000000000000000000e+02 9.993216959256807641e-01 9.892196638000254616e-01
1.500000000000000000e+02 9.994371420673996420e-01 9.905633709885699467e-01


==> Figures/Results/Lotka-Volterra/r2s_p2.txt <==
1.000000000000000000e+01 7.675725488917877204e-01 -2.749762709116421178e+00
2.000000000000000000e+01 9.921382382739520889e-01 5.099043002156843363e-01
5.000000000000000000e+01 9.999892637135160411e-01 9.995273510776208070e-01
1.000000000000000000e+02 9.999933986245252981e-01 9.997663381110309944e-01
1.500000000000000000e+02 9.999944567947673946e-01 9.998399617447286669e-01


==> Figures/Results/Lotka-Volterra/r2u_p1.txt <==
1.000000000000000000e+01 9.613031285583331087e-01 7.021218464461281838e-01
2.000000000000000000e+01 9.936983811656681098e-01 8.918073491420057675e-01
5.000000000000000000e+01 9.975490830393870523e-01 9.416749125509661367e-01
1.000000000000000000e+02 9.979041269837822803e-01 9.567679178342670676e-01
1.500000000000000000e+02 9.984293415237345259e-01 9.724162656088334300e-01


==> Figures/Results/Lotka-Volterra/r2u_p2.txt <==
1.000000000000000000e+01 9.511097188182786599e-01 5.976590668343569890e-01
2.000000000000000000e+01 9.959268689499398697e-01 9.085546902653431900e-01
5.000000000000000000e+01 9.987937792557589622e-01 9.716525035182099757e-01
1.000000000000000000e+02 9.992932194446224603e-01 9.800834716706732230e-01
1.500000000000000000e+02 9.995225023918755669e-01 9.886596984449502745e-01


==> Figures/Results/Lotka-Volterra/r2v_p1.txt <==
1.000000000000000000e+01 9.999296956208085785e-01 9.985746173138033699e-01
2.000000000000000000e+01 9.999753884051800767e-01 9.996337071693420784e-01
5.000000000000000000e+01 9.999912946355364873e-01 9.997550313417444823e-01
1.000000000000000000e+02 9.999917875591096683e-01 9.997787401578476230e-01
1.500000000000000000e+02 9.999946823387221295e-01 9.998284710135207920e-01


==> Figures/Results/Lotka-Volterra/r2v_p2.txt <==
1.000000000000000000e+01 9.996872153604363653e-01 9.961536389555532001e-01
2.000000000000000000e+01 9.999934436861509512e-01 9.998806932437412920e-01
5.000000000000000000e+01 9.999996332400246102e-01 9.999796904146566190e-01
1.000000000000000000e+02 9.999998737633337687e-01 9.999935332968081791e-01
1.500000000000000000e+02 9.999998614852977363e-01 9.999825641000645859e-01


==> Figures/Results/Lotka-Volterra/r2y_p1.txt <==
1.000000000000000000e+01 9.293553692715389447e-01 -4.390102285606456434e-01
2.000000000000000000e+01 9.913379161510763593e-01 8.944541197954438694e-01
5.000000000000000000e+01 9.968466099194928098e-01 9.475909001175670809e-01
1.000000000000000000e+02 9.970334272392455954e-01 9.611044060943916278e-01
1.500000000000000000e+02 9.979063907356306995e-01 9.722093360422326969e-01


==> Figures/Results/Lotka-Volterra/r2y_p2.txt <==
1.000000000000000000e+01 6.119978930035190334e-01 -6.653699648876115980e+00
2.000000000000000000e+01 9.876826919610517397e-01 5.540298193241599556e-01
5.000000000000000000e+01 9.984217452178200114e-01 9.517417347664635097e-01
1.000000000000000000e+02 9.988441440485607004e-01 9.706142867709296462e-01
1.500000000000000000e+02 9.993843247389073703e-01 9.848306392455863367e-01

